Learning the Subsystem of Local Planning for Autonomous Racing

The problem of autonomous racing is to navigate through a race course as quickly as possible while not colliding with any obstacles. We approach the autonomous racing problem with the added constraint of not maintaining an updated obstacle map of the environment. Several current approaches to this problem use end-to-end learning systems where an agent replaces the entire navigation pipeline. This paper presents a hierarchical planning architecture that combines a high level planner and path following system with a reinforcement learning agent that learns that subsystem of obstacle avoidance. The novel "modification planner" uses the path follower to track the global plan and the deep reinforcement learning agent to modify the references generated by the path follower to avoid obstacles. Importantly, our architecture does not require an updated obstacle map and only 10 laser range finders to avoid obstacles. The modification planner is evaluated in the context of F1/10th autonomous racing and compared to a end-to-end learning baseline, the Follow the Gap Method and an optimisation based planner. The results show that the modification planner can achieve faster average times compared to the baseline end-to-end planner and a 94% success rate which is similar to the baseline.

==> Graphs/TrainingData.csv <==
x,y
0,-0.5
10,-0.122030588828577
20,-0.254157760831684
30,-0.209014289962311
40,-0.058908717990883
50,0.14850985917607
60,0.604947672142778
70,1.07958238521302
80,1.29080811389061
90,1.42401793188807
100,1.39307467418116
110,1.32876687115243
120,1.19096912729046
130,1.24453444950503
140,1.2911396006579
150,1.25275628116705
160,1.27556458020191
170,1.3465363451114
180,1.4299539461902
190,1.50013820243564
200,1.60743747596264
210,1.57911580372697
220,1.4308735672701
230,1.36311045990716
240,1.35167050209993
250,1.35147699039809
260,1.25253293156484
270,1.30354563596395
280,1.35693406845047
290,1.31651660898644
300,1.26606345624686
310,1.446213018764
320,1.61544989705098
330,1.61464472796711
340,1.61363329815303
350,1.70689005745915
360,1.73759293186413
370,1.68119573698795
380,1.73733555647858
390,1.72364404652074
400,1.72080817336713
410,1.71301770185498
420,1.70398556423102
430,1.66182621295747
440,1.71975368022749
450,1.69376825968593
460,1.64726726034672
470,1.61528798383652
480,1.48091262242904
490,1.5221939503331
500,1.46145741544451
510,1.38837737370002
520,1.4217590952861
530,1.6289380811436
540,1.64463811178294
550,1.6783688026378
560,1.69753928481043
570,1.7095179125365
580,1.630010448389
590,1.55658165050429
600,1.57886040385296
610,1.62566621146909
620,1.57099729189034
630,1.54276647026115
640,1.55073808214215
650,1.55166026313963
660,1.56063860462064
670,1.63769804819295
680,1.71109598925322
690,1.76166547997698
700,1.81442263845833
710,1.79004327859554
720,1.75167991914609
730,1.76517217433857
740,1.67697831175087
750,1.66958614787148
760,1.62858670203892
770,1.67454403878451
780,1.64075869986123
790,1.60600826778455
800,1.59707742628337
810,1.68869844901963
820,1.63349001997404
830,1.63970096733413
840,1.72841673900599
850,1.72219474114304
860,1.69576922735265
870,1.72203619582784
880,1.74588452515595
890,1.73861995431985
900,1.74215658331084
910,1.77129348821529
920,1.69772756834061
930,1.67783634050928
940,1.73447523594801
950,1.74177477898657
960,1.64190928042464
970,1.73926197603134
980,1.7842306747818
990,1.67382418464444
1000,1.61266894399043
1010,1.71775907019066
1020,1.7218126752295
1030,1.69793946514637
1040,1.80820514198844
1050,1.90872263923214
1060,1.94108020668556
1070,1.9643211898712
1080,1.94120669538025
1090,1.94173445338958
1100,1.91426310777776
1110,1.77282012870225
1120,1.71521188056818
1130,1.74317611328907
1140,1.69913618313192
1150,1.72623963554265
1160,1.81636674858258
1170,1.76882522994722
1180,1.73820145378272
1190,1.73502556239633
1200,1.73527198124452
1210,1.78640034863385
1220,1.89184335852247
1230,1.92532378490184
1240,1.93676863415694
1250,1.9369584043322
1260,1.93735262431495
1270,1.88930729567445
1280,1.79412694182194
1290,1.76807094895258
1300,1.74872764237779
1310,1.7490595606559
1320,1.7974170791799
1330,1.86502464363642
1340,1.91627997507767
1350,1.93596383916489
1360,1.93584276662857
1370,1.86290811198872
1380,1.83189852486257
1390,1.80210886133767
1400,1.79174234605968
1410,1.79132977547312
1420,1.82007787928671
1430,1.88991734602086
1440,1.87762145231694
1450,1.79247038067509
1460,1.7497428930175
1470,1.6978940310829
1480,1.69259933329369
1490,1.67743355997225
1500,1.72005976905325
1510,1.6497897598803
1520,1.72076444546402
1530,1.68336377757231
1540,1.75136722849318
1550,1.79380530724269
1560,1.81988159620354
1570,1.80972849226479
1580,1.8140640519152
1590,1.79010150933489
1600,1.79994558644941
1610,1.85428389903755
1620,1.87516543643683
1630,1.91829584199026
1640,1.94139287893717
1650,1.93090259440845
1660,1.92058221293247
1670,1.90648508076487
1680,1.84198450340282
1690,1.84251870916911
1700,1.83109868891798
1710,1.80550505597824
1720,1.8055682005555
1730,1.84639195159184
1740,1.84059622963717
1750,1.79786421054302
1760,1.83110845996908
1770,1.81651997962539
1780,1.83502542560781
1790,1.84115220872547
1800,1.83301218812639
1810,1.79506302381109
1820,1.77597748369049
1830,1.74710556856076
1840,1.72687727991451
1850,1.70661682027332
1860,1.76959406045566
1870,1.83104356356698
1880,1.86004385509998
1890,1.77658664473205
1900,1.71525693454278
1910,1.66028620956346
1920,1.66017362104228
1930,1.63123945226266
1940,1.6640430723236
1950,1.7629377193023
1960,1.76010307156167
1970,1.68046690016862
1980,1.63608016377654
1990,1.70700104817819
2000,1.76248234636266
2010,1.78104878714654
2020,1.69740991074286
2030,1.72031439609318
2040,1.71990986823927
2050,1.71965469382475
2060,1.71429990843679
2070,1.78620231366615
2080,1.79344073034167
2090,1.73509926654306
2100,1.65467226777131
2110,1.63424636260845
2120,1.63759165425926
2130,1.62694144275796
2140,1.64872638982275
2150,1.72013415176422
2160,1.79509994337269
2170,1.88294296448371
2180,1.93661454810126
2190,1.89384323467334
2200,1.86920298758082
2210,1.82423592053634
2220,1.738869463967
2230,1.68434899669566
2240,1.6861529235435
2250,1.6750492035725
2260,1.70120635658491
2270,1.74333621849317
2280,1.76594861050541
2290,1.84349723423996
2300,1.83385796352574
2310,1.80781471726801
2320,1.74832853306294
2330,1.7854707398446
2340,1.78550004241617
2350,1.83988254265499
2360,1.88493631808371
2370,1.98830017139552
2380,1.98823901029149
2390,1.95988135219678
2400,1.8867429628229
2410,1.88680809996867
2420,1.83273726401655
2430,1.73111436886497
2440,1.75043126751355
2450,1.7307008882889
2460,1.6843773144183
2470,1.73800594577142
2480,1.83444077237277
2490,1.74241135885861
2500,1.78910747983942
2510,1.83080565976301
2520,1.78356025786324
2530,1.78871051293037
2540,1.8752060509671
2550,1.88792672709011
2560,1.85422765015775
2570,1.83672039434803
2580,1.83665640298074
2590,1.81203153085773
2600,1.80694660438695
2610,1.82594975060089
2620,1.85341749247927
2630,1.83652763457182
2640,1.84871395417644
2650,1.86109255216013
2660,1.8526092479148
2670,1.87139861199893
2680,1.88797102822318
2690,1.91485603996635
2700,1.86899849806559
2710,1.77333289517944
2720,1.75113733239657
2730,1.75136742429263
2740,1.74665623774252
2750,1.76268511054207
2760,1.85201900785481
2770,1.892589425544
2780,1.89277079720452
2790,1.89760007809654
2800,1.90913662155442
2810,1.94316140523083
2820,1.92937008961018
2830,1.89716276814479
2840,1.8041952975323
2850,1.81765988175069
2860,1.79160089215559
2870,1.78186042378633
2880,1.74228456354293
2890,1.83532620841905
2900,1.85568063035119
2910,1.83938839043401
2920,1.80667184122071
2930,1.8261922408267
2940,1.76717889194617
2950,1.75054587400747
2960,1.78778904459857
2970,1.73394104740154
2980,1.7359711840955
2990,1.72506646576843
3000,1.6487352393416
3010,1.56205981685146
3020,1.62626217419406
3030,1.64602724844652
3040,1.66371713086985
3050,1.74019273030203
3060,1.83210250890132
3070,1.86498850518022
3080,1.8643070851986
3090,1.89748338651942
3100,1.82917931986538
3110,1.78681020615906
3120,1.76706981009698
3130,1.79807442538673
3140,1.8170182671669
3150,1.91244329133108
3160,1.95430242991374
3170,1.98706100345207
3180,1.97095130275247
3190,1.93380584488338
3200,1.93380125432487
3210,1.93398177002844
3220,1.93426891197918
3230,1.9506154944823
3240,1.96048231032247
3250,1.93372081919878
3260,1.90829012710111
3270,1.88220510743405
3280,1.83859275640235
3290,1.86066839892163
3300,1.88753427969974
3310,1.91288584891258
3320,1.93883884409442
3330,1.98192774339735
3340,1.98696160454238
3350,1.95719008731904
3360,1.93252585856177
3370,1.84899517275351
3380,1.83970407827634
3390,1.8049877361065
3400,1.80602117379762
3410,1.78449119980237
3420,1.83549580730223
3430,1.81319207083354
3440,1.8001202192034
3450,1.77607887578759
3460,1.74670576193443
3470,1.77972277802292
3480,1.7730941091032
3490,1.7822284236352
3500,1.80210049300686
3510,1.83947453288075
3520,1.79501325044964
3530,1.785465234049
3540,1.80485125555237
3550,1.83805651622892
3560,1.87661922032625
3570,1.92039676889346
3580,1.9393471918491
3590,1.93942399461517
3600,1.93937332605756
3610,1.84291848511829
3620,1.79413936135993
3630,1.76813799999071
3640,1.76951047817398
3650,1.6992923593022
3660,1.77197603047418
3670,1.79239506717676
3680,1.82627618952012
3690,1.71321168547979
3700,1.72180790829415
3710,1.74579380792101
3720,1.76981964262221
3730,1.7113125642765
3740,1.8270797863867
3750,1.87355532404519
3760,1.78602394952716
3770,1.7904689444002
3780,1.87043905902708
3790,1.88614380084357
3800,1.88747651323622
3810,1.90706942887721
3820,1.87002055215177
3830,1.84761973653973
3840,1.8469785674391
3850,1.86064545431943
3860,1.92857586259651


==> Graphs/TrainingDataSmooth.csv <==
x,y
0,-0.244820088719597
30,-0.17925292645576887
60,-0.022524309682935627
90,0.17275613972448708
120,0.511545785018516
150,0.7132457212344812
180,0.8529946266460405
210,0.7473090064744314
240,0.702002645109865
270,0.6595624921530638
300,0.777367336619604
330,0.8261958678610921
360,0.9040562703907322
390,0.9099596569431471
420,0.8210599241409766
450,0.8530467688149947
480,0.8254791702090524
510,0.9118188962376208
540,0.9031918638225284
570,0.9787423651447565
600,1.0485870123244452
630,1.119051610170609
660,1.116256293362718
690,1.0921173745334527
720,1.1029114418909693
750,1.1243904568436849
780,1.1897848083469433
810,1.2350824847836372
840,1.2734179430361798
870,1.2750372708723314
900,1.2504555435535456
930,1.2499482176143613
960,1.2660188435529534
990,1.2339872042671864
1020,1.2124383977851627
1050,1.160861988081308
1080,1.153438580905693
1110,1.1524974910544263
1140,1.1841044358772739
1170,1.2690632344482726
1200,1.3612034982828123
1230,1.3853021001815387
1260,1.3600298979976917
1290,1.2988525496858914
1320,1.26250270282603
1350,1.2934762362683838
1380,1.2816609700329444
1410,1.3689775660362153
1440,1.3523672719469855
1470,1.3568194348053357
1500,1.3248520503339154
1530,1.2902470593327344
1560,1.3357959016741294
1590,1.2651459191156522
1620,1.2536279265215313
1650,1.2722648467675215
1680,1.2977578064803024
1710,1.3185592035422917
1740,1.2933968327364789
1770,1.330201246432728
1800,1.4047742275049042
1830,1.4044788588728316
1860,1.3535240705766145
1890,1.3734038205801726
1920,1.380994784516394
1950,1.447728191340237
1980,1.4767343469486318
2010,1.5050112539932872
2040,1.5465480290861842
2070,1.5537530183185098
2100,1.4853312114803643
2130,1.3836579027533509
2160,1.3278307002946024
2190,1.3286991111431896
2220,1.3832068875993775
2250,1.3842966055745423
2280,1.3271211260800553
2310,1.354868144936177
2340,1.402573101743345
2370,1.4599529531764253
2400,1.4769088231633651
2430,1.4771479805471708
2460,1.4430483285617137
2490,1.4010507109190087
2520,1.3987388832917516
2550,1.4242505975953874
2580,1.433099702146607
2610,1.4105410117883035
2640,1.342761238120172
2670,1.3427697075459466
2700,1.3586405318701673
2730,1.3746132870491445
2760,1.3870278827793123
2790,1.4131280684442051
2820,1.464706358770266
2850,1.5057235130052016
2880,1.4845832289723093
2910,1.4421992172537543
2940,1.4561043634182493
2970,1.4395495922050876
3000,1.4486501633007198
3030,1.468445040944083
3060,1.479284425911411
3090,1.4673886235097346
3120,1.4282167027703894
3150,1.3993371819731462
3180,1.4078125545950408
3210,1.383793753932347
3240,1.4390853049137557
3270,1.4432519902636685
3300,1.4259273552858098
3330,1.42697969510873
3360,1.419376141767199
3390,1.4362631231266572
3420,1.4912173371119277
3450,1.5059923238858015
3480,1.5477658627571933
3510,1.5479716191350392
3540,1.5244225620567446
3570,1.4898455589213235
3600,1.512336269454545
3630,1.424071216935732
3660,1.4063594567179363
3690,1.3324109575974499
3720,1.3688812379750803
3750,1.4104904827367577
3780,1.4648149697592245
3810,1.5016316495157835
3840,1.5208592385208675


==> Graphs/nn_output.csv <==
0.00,0
0.43,0.003706317441574
0.87,0.010080054236217
1.30,0.024871008952257
1.74,0.037931147567574
2.17,0.093887397819342
2.61,0.105205204374212
3.04,0.180036474398514
3.48,0.193462854414294
3.91,0.167446318676115
4.35,0.192154831591162
4.78,0.069051680013728
5.22,-0.15166584303672
5.65,-0.189535524399185
6.09,-0.149975354734156
6.52,-0.057204896923138
6.96,0.040955296655077
7.39,0.194314160346932
7.83,0.322585613039164
8.26,0.442447763914473
8.70,0.487370270099186
9.13,0.477657875607818
9.57,0.457315858025697
10.00,0.424770219935268
10.43,0.386825587411107
10.87,0.363123576323266
11.30,0.360848055566751
11.74,0.333886302191417
12.17,0.161065271816048
12.61,0.069386537743463
13.04,0.116864883127844
13.48,-0.065703750433494
13.91,-0.204972780227222
14.35,0.020744205332023
14.78,0.306525513892249
15.22,0.44984165491789
15.65,0.465428478457309
16.09,0.353362574181824
16.52,0.349650387898183
16.96,0.347545614367736
17.39,0.306403713685051
17.83,0.243548574317902
18.26,0.216763737770841
18.70,0.146702337949988
19.13,0.07018935780559
19.57,0.00604694063274
20.00,0.001194078688964


==> Imgs/nn_output.csv <==
0.00,0
0.43,0.003706317441574
0.87,0.010080054236217
1.30,0.024871008952257
1.74,0.037931147567574
2.17,0.093887397819342
2.61,0.105205204374212
3.04,0.180036474398514
3.48,0.193462854414294
3.91,0.167446318676115
4.35,0.192154831591162
4.78,0.069051680013728
5.22,-0.15166584303672
5.65,-0.189535524399185
6.09,-0.149975354734156
6.52,-0.057204896923138
6.96,0.040955296655077
7.39,0.194314160346932
7.83,0.322585613039164
8.26,0.442447763914473
8.70,0.487370270099186
9.13,0.477657875607818
9.57,0.457315858025697
10.00,0.424770219935268
10.43,0.386825587411107
10.87,0.363123576323266
11.30,0.360848055566751
11.74,0.333886302191417
12.17,0.161065271816048
12.61,0.069386537743463
13.04,0.116864883127844
13.48,-0.065703750433494
13.91,-0.204972780227222
14.35,0.020744205332023
14.78,0.306525513892249
15.22,0.44984165491789
15.65,0.465428478457309
16.09,0.353362574181824
16.52,0.349650387898183
16.96,0.347545614367736
17.39,0.306403713685051
17.83,0.243548574317902
18.26,0.216763737770841
18.70,0.146702337949988
19.13,0.07018935780559
19.57,0.00604694063274
20.00,0.001194078688964

